High-energy monitoring of NGC 4593 II. Broadband spectral analysis: testing the two-corona model

It is widely believed that the primary X-ray emission of AGN is due to the Comptonisation of optical-UV photons from a hot electron corona, while the origin of the 'soft-excess' is still uncertain and matter of debate. A second Comptonisation component, called warm corona, was therefore proposed to account for the soft-excess, and found in agreement with the optical-UV to X-ray emission of a sample of Seyfert galaxies. In this context, we exploit the broadband XMM-Newton and NuSTAR simultaneous observations of the Seyfert galaxy NGC 4593 to further test the so called "two corona model". The NGC 4593 spectra are well reproduced by the model, from the optical/UV to the hard X-rays. Moreover, the data reveal a significant correlation between the hot and the warm corona parameters during our monitoring campaign.

==> cover_letter4593.txt <==
We thank the referee Aya Kubota for the report and for the valuable and constructive comments on our paper:
“High-energy monitoring of NGC 4593 II. Broadband spectral analysis: testing the two-corona model.” by R. Middei et al.
In this new version we have considered the changes proposed by the referee. Please find our specific responses below with in the text of the original report.

-->I agree that SED of many AGN can be reproduced by two ‘simple’ corona model. But considering energy released by two coronae by using more sophisticated model (e.g ‘agnsed’ by Kubota & Done 2018), the outer disc is still preferred to contribute UV/optical flux. So at the end of this paragraph (after ‘Finally, ...of Seyfert galaxies’). Isn’t it possible to add some sentence? e.g., “...though energy coupling between two corona and outer disc still suggest the outer standard disc contribution (e.g., Kubota & Done 2018).”

RM: We add at the end of the paragraph a sentence concerning the possible contribution of the outer standard disc. Moreover, the proper reference is given.

-->Can this figure be explained in detail? I am wondering why the colors are not same as in the other figures (which color corresponds to 1-5 observations). And which energy band is used to fit with single powerlaw (total or 3-70keV?).

RM: We add details in the figure caption explaining that we used the 4-10 keV band for fitting the continuum. We changed the colour of spectra in the plot introducing introducing the colour code that will be used through the whole paper.

-->Which seed photon distribution is assumed, blackbody or disckbb?




